Shearing approach to gauge-invariant Trotterization

Universal quantum simulations of gauge field theories are exposed to the risk of gauge symmetry violations when it is not known how to compile the desired operations exactly using the available gate set. In this article, we show how time evolution can be compiled in an Abelian gauge theory -- if only approximately -- without compromising gauge invariance, by graphically motivating a block-diagonalization procedure. When gauge-invariant interactions are associated with a "spatial network" in the space of discrete quantum numbers, it is seen that cyclically shearing the spatial network converts simultaneous updates to many quantum numbers into conditional updates of a single quantum number; ultimately, this eliminates any need to pass through (and acquire overlap onto) unphysical intermediate configurations. Shearing is explicitly applied to gauge-matter and magnetic interactions of lattice quantum electrodynamics. The features that make shearing successful at preserving Abelian gauge symmetry may also be found in non-Abelian theories, bringing one closer to gauge-invariant simulations of quantum chromodynamics.

==> fullPlaqTrotterCircuitHe.csv <==
 %  CSV  file  import  note: &&&&&&&&&&&&&&&&&&&&&&&
 %  Delimiter  is  ampersand. &&&&&&&&&&&&&&&&&&&&&&&
 %  String  delimiter  is  a  single  space. &&&&&&&&&&&&&&&&&&&&&&&
 \begin{quantikz}[row  sep={0.41cm,between  origins},column  sep=.32cm]  % &&&&&&&&&&&&&&&&&&&&&&&
 \lstick{$  |  {\mathcal{E}_0}^{(2)}  \rangle  $} & \gate[7,disable  auto  height]{\hat{\Xi}_{01}} &\qw& \targ{}  \gategroup[6,steps=3,background,style={dashed,draw opacity=0,rounded  corners,fill=blue!5,  inner  xsep=0pt,inner  ysep=-2pt},label  style={label  position=above,anchor=south,yshift=-8pt}]{eval.  $  1  -  \delta_{  2  \lfloor  \mathcal{E}_1  /  2  \rfloor  ,  -  \mathcal{E}_0  -1  }  $  } &\qw&\ctrl{1}&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\ctrl{1}&\qw&\targ{}&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_0}^{(1)}  \rangle  $} &&\qw&\qw&\targ{}&\ctrl{1}&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\ctrl{1}&\targ{}&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_0}^{(0)}  \rangle  $} &&\qw&\qw&\qw&\ctrl{1}&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\ctrl{1}&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  \ket{  1  }  $} &&\qw&\qw&\qw&\targ{}&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\ctrl{3}&\qw&\qw&\qw&\qw&\targ{}&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_1}^{(2)}  \rangle  $} && \gate[8,disable  auto  height,nwires={4}]{\hat{\Xi}_{12}} &\ctrl{-4}&\qw&\qw& \qw  \gategroup[12,steps=4,style={dashed,draw opacity=0,rounded  corners,fill=blue!5,  inner  xsep=0pt,inner  ysep=-3pt},background,label  style={label  position=below,anchor=north,yshift=-4pt}]{eval.  $  1  -  \delta_{  2  \lfloor  \mathcal{E}_1  /  2  \rfloor  ,  \mathcal{E}_2  +  \mathcal{E}_3  }  $} &\ctrl{8}&\qw&\qw& \ctrl{5}  \gategroup[8,steps=3,background,style={dashed,draw opacity=0,rounded  corners,fill=blue!5,  inner  xsep=0pt,inner  ysep=-3pt},label  style={label  position=above,anchor=south,yshift=-4pt}]{eval.  $  1  -  \delta_{  2  \lfloor  \mathcal{E}_1  /2  \rfloor,  \mathcal{E}_2  }  $  } &\qw&\qw&\qw&\qw&\qw&\ctrl{5}&\qw&\ctrl{8}&\qw&\ctrl{-4}&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_1}^{(1)}  \rangle  $} &&&\qw&\ctrl{-4}&\qw&\qw&\qw&\ctrl{8}&\qw&\qw&\ctrl{5}&\qw&\qw&\qw&\ctrl{5}&\qw&\ctrl{8}&\qw&\ctrl{-4}&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_1}^{(0)}  \rangle  $} &&&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw& \gate{e^{-i \delta t  X}} &\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
&&&&&&&&&&&&&&&&&&& \\  % 
 \lstick{$  \ket{  1  }  $} &\qw&&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\targ{}&\ctrl{-2}&\targ{}&\qw&\qw&\qw&\qw&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_2}^{(2)}  \rangle  $} & \gate[6,disable  auto  height]{\hat{\Xi}_{23}} &&\qw&\qw&\qw& \gate[6,disable  auto  height]{\hat{\Xi}_{23}^\dagger} &\qw&\qw&\qw&\targ{}&\qw&\octrl{-1}&\qw&\octrl{-1}&\qw&\targ{}&\qw&\qw& \gate[6,disable  auto  height]{\hat{\Xi}_{23}} &\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_2}^{(1)}  \rangle  $} &&&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\targ{}&\octrl{-1}&\qw&\octrl{-1}&\targ{}&\qw&\qw&\qw&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_2}^{(0)}  \rangle  $} &&&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\octrl{-1}&\qw&\octrl{-1}&\qw&\qw&\qw&\qw&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_3}^{(2)}  \rangle  $} &&\qw&\qw&\qw&\qw&\qw&\targ{}&\qw&\octrl{1}&\qw&\qw&\qw&\qw&\qw&\qw&\octrl{1}&\qw&\targ{}&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_3}^{(1)}  \rangle  $} &&\qw&\qw&\qw&\qw&\qw&\qw&\targ{}&\octrl{1}&\qw&\qw&\qw&\qw&\qw&\qw&\octrl{1}&\targ{}&\qw&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  |  {\mathcal{E}_3}^{(0)}  \rangle  $} &&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\octrl{1}&\qw&\qw&\qw&\qw&\qw&\qw&\octrl{1}&\qw&\qw&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } & \\  % 
 \lstick{$  \ket{  1  }  $} &\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\targ{}&\qw&\qw&\qw&\ctrl{-7}&\qw&\qw&\targ{}&\qw&\qw&\qw&\qw&\qw& \rstick{  \hspace{-16pt}  $  \cdots  $  } &%
 \end{quantikz}  % &&&&&&&&&&&&&&&&&&&&&&&

==> fullPlaqTrotterCircuitHo.csv <==
 %  CSV  file  import  note: &&&&&&&&&&&&&&&&&&&&&&&&
 %  Delimiter  is  ampersand. &&&&&&&&&&&&&&&&&&&&&&&&
 %  String  delimiter  is  a  single  space. &&&&&&&&&&&&&&&&&&&&&&&&
 \begin{quantikz}[row  sep={0.41cm,between  origins},column  sep=.32cm]  % &&&&&&&&&&&&&&&&&&&&&&&&
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw& \targ{}  \gategroup[6,steps=3,background,style={dashed,draw opacity=0,rounded  corners,fill=blue!5,  inner  xsep=0pt,inner  ysep=-2pt},label  style={label  position=above,anchor=south,yshift=-8pt}]{eval.  $  1  -  \delta_{  2  \lfloor  \mathcal{E}_1  /  2  \rfloor  +  1,  -  \mathcal{E}_0  -1  }  $  } &\qw&\ctrl{1}&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\ctrl{1}&\qw&\targ{}&\qw&\qw& \gate[7,disable  auto  height]{\hat{\Xi}_{01}^\dagger} &\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\targ{}&\ctrl{1}&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\ctrl{1}&\targ{}&\qw&\qw&\qw&&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\octrl{1}&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\octrl{1}&\qw&\qw&\qw&\qw&&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\targ{}&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\ctrl{3}&\targ{}&\qw&\qw&\qw&\qw&&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw& \gate[3,disable  auto  height]{\hat{\lambda}^-} & \ctrl{1}  \gategroup[4,steps=1,style={dashed,draw opacity=0,rounded  corners,fill=blue!5,  inner  xsep=0pt,inner  ysep=-3pt},background,label  style={label  position=below,anchor=north,yshift=-10.5pt}]{eval.  $  1  -  \delta_{  2  \lfloor  \mathcal{E}_1  /  2  \rfloor  +1  ,  -1  }  $} &\ctrl{-4}&\qw&\qw& \qw  \gategroup[12,steps=4,style={dashed,draw opacity=0,rounded  corners,fill=blue!5,  inner  xsep=0pt,inner  ysep=-3pt},background,label  style={label  position=below,anchor=north,yshift=-4pt}]{eval.  $  1  -  \delta_{  2  \lfloor  \mathcal{E}_1  /  2  \rfloor  +1  ,  \mathcal{E}_2  +  \mathcal{E}_3  }  $} &\ctrl{8}&\qw&\qw& \ctrl{5}  \gategroup[8,steps=3,background,style={dashed,draw opacity=0,rounded  corners,fill=blue!5,  inner  xsep=0pt,inner  ysep=-3pt},label  style={label  position=above,anchor=south,yshift=-4pt}]{eval.  $  1  -  \delta_{  2  \lfloor  \mathcal{E}_1  /2  \rfloor+1  ,  \mathcal{E}_2  }  $  } &\qw&\qw&\qw&\ctrl{1}&\qw& \ctrl{8}  \vqw{-4} & \gate[3,disable  auto  height]{\hat{\lambda}^+} & \gate[8,disable  auto  height]{\hat{\Xi}_{12}^\dagger} &&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\ctrl{2}&\qw&\ctrl{-4}&\qw&\qw&\qw&\ctrl{8}&\qw&\qw&\ctrl{5}&\qw&\qw&\ctrl{2}& \ctrl{8}  \vqw{-4} &\qw&\qw&&&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw& \gate{e^{-i \delta t  X}} &\qw&\qw&\qw&\qw&&&\qw& \\  % 
 \lstick{$  \qquad  $} & \lstick{$  \ket{  1  }  $} &\qw&\qw&\qw&\targ{}&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\ctrl{-1}&\targ{}&\qw&\qw&\qw&&\qw&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\targ{}&\ctrl{-1}&\targ{}&\qw&\qw&\qw&&\qw&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\qw& \gate[6,disable  auto  height]{\hat{\Xi}_{23}^\dagger} &\qw&\qw&\qw&\targ{}&\qw&\octrl{-1}&\qw&\octrl{-1}&\qw&\targ{}& \gate[6,disable  auto  height]{\hat{\Xi}_{23}} && \gate[6,disable  auto  height]{\hat{\Xi}_{23}^\dagger} &\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\qw&&\qw&\qw&\qw&\qw&\targ{}&\octrl{-1}&\qw&\octrl{-1}&\targ{}&\qw&&&&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\qw&&\qw&\qw&\qw&\qw&\qw&\ctrl{-1}&\qw&\ctrl{-1}&\qw&\qw&&&&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\qw&&\targ{}&\qw&\octrl{1}&\qw&\qw&\qw&\qw&\octrl{1}&\qw&\targ{}&&\qw&&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\qw&&\qw&\targ{}&\octrl{1}&\qw&\qw&\qw&\qw&\octrl{1}&\targ{}&\qw&&\qw&&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\qw&&\qw&\qw&\ctrl{1}&\qw&\qw&\qw&\qw&\ctrl{1}&\qw&\qw&&\qw&&\qw& \\  % 
&& \rstick{$  \hspace{-16pt}  \cdots  $} &\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\qw&\targ{}&\qw&\qw&\qw&\ctrl{-8}&\targ{}&\qw&\qw&\qw&\qw&\qw&\qw&%
 \end{quantikz}  % &&&&&&&&&&&&&&&&&&&&&&&&
